Isogeometric analysis with $C^1$ hierarchical functions on planar two-patch geometries

Adaptive isogeometric methods for the solution of partial differential equations rely on the construction of locally refinable spline spaces. A simple and efficient way to obtain these spaces is to apply the multi-level construction of hierarchical splines, that can be used on single-patch domains or in multi-patch domains with $C^0$ continuity across the patch interfaces. Due to the benefits of higher continuity in isogeometric methods, recent works investigated the construction of spline spaces with global $C^1$ continuity on two or more patches. In this paper, we show how these approaches can be combined with the hierarchical construction to obtain global $C^1$ continuous hierarchical splines on two-patch domains. A selection of numerical examples is presented to highlight the features and effectivity of the construction.

==> ex1_p3_C0.csv <==
error, estimator, ndof
   6.649662e-03,   2.474583e-01,   1.900000e+02
   2.914660e-03,   9.785377e-02,   2.120000e+02
   1.564863e-03,   4.151329e-02,   2.340000e+02
   1.217895e-03,   2.258795e-02,   2.560000e+02
   5.887266e-04,   9.438842e-03,   3.720000e+02
   2.997834e-04,   4.343690e-03,   5.660000e+02
   1.257442e-04,   1.726382e-03,   1.016000e+03
   6.097488e-05,   7.403982e-04,   1.648000e+03


==> ex1_p3_C1.csv <==
error, estimator, ndof
   1.363189e-02,   2.474454e-01,   1.730000e+02
   5.927677e-03,   1.006530e-01,   1.910000e+02
   2.597057e-03,   4.307655e-02,   2.090000e+02
   1.362429e-03,   2.135210e-02,   2.510000e+02
   6.702663e-04,   9.499655e-03,   3.510000e+02
   3.169860e-04,   4.260974e-03,   5.650000e+02
   1.333968e-04,   1.734738e-03,   1.013000e+03
   6.403194e-05,   7.572167e-04,   1.623000e+03


==> ex1_p3_C1_glob.csv <==
error, estimator, ndof
   1.363189e-02,   2.474454e-01,   1.730000e+02
   5.624936e-03,   9.885401e-02,   5.970000e+02
   2.278736e-03,   3.946383e-02,   2.213000e+03
   9.140537e-04,   1.571930e-02,   8.517000e+03


==> ex1_p4_C0.csv <==
error, estimator, ndof
   3.816672e-03,   2.095618e-01,   2.310000e+02
   1.675595e-03,   8.252219e-02,   2.530000e+02
   8.374770e-04,   3.312922e-02,   2.750000e+02
   6.022529e-04,   1.469718e-02,   2.970000e+02
   4.329777e-04,   7.465993e-03,   3.430000e+02
   1.942339e-04,   3.087431e-03,   4.570000e+02
   7.913115e-05,   1.143147e-03,   6.410000e+02
   3.095966e-05,   4.756342e-04,   8.990000e+02


==> ex1_p4_C1.csv <==
error, estimator, ndof
   7.640729e-03,   1.967902e-01,   2.130000e+02
   3.325997e-03,   7.887604e-02,   2.310000e+02
   1.453704e-03,   3.202418e-02,   2.490000e+02
   7.787643e-04,   1.443581e-02,   2.670000e+02
   3.184944e-04,   6.024641e-03,   3.330000e+02
   2.173902e-04,   3.125666e-03,   3.870000e+02
   8.445848e-05,   1.128136e-03,   5.690000e+02
   3.312526e-05,   4.773950e-04,   8.330000e+02


==> ex1_p4_C1_glob.csv <==
error, estimator, ndof
   7.640729e-03,   1.967902e-01,   2.130000e+02
   3.136912e-03,   7.768394e-02,   6.690000e+02
   1.265320e-03,   3.078675e-02,   2.349000e+03
   5.064057e-04,   1.221478e-02,   8.781000e+03


==> ex2_p3_C0.csv <==
error, estimator, ndof
   1.497640e-03,   2.038425e-02,   6.300000e+02
   9.842812e-04,   1.230338e-02,   6.420000e+02
   5.677347e-04,   7.840096e-03,   6.740000e+02
   3.709861e-04,   5.001619e-03,   7.840000e+02
   2.551769e-04,   3.217839e-03,   9.380000e+02
   1.637026e-04,   2.043503e-03,   1.214000e+03
   1.135969e-04,   1.314903e-03,   1.662000e+03
   7.071815e-05,   8.222398e-04,   2.218000e+03
   4.220240e-05,   5.151448e-04,   2.966000e+03
   2.997245e-05,   3.338734e-04,   3.878000e+03
   1.886318e-05,   2.131302e-04,   5.230000e+03
   1.226436e-05,   1.383476e-04,   7.272000e+03
   8.355501e-06,   9.060428e-05,   9.606000e+03
   5.269682e-06,   5.843598e-05,   1.238600e+04
   3.452884e-06,   3.809438e-05,   1.631000e+04


==> ex2_p3_C1.csv <==
error, estimator, ndof
   1.599804e-03,   2.165584e-02,   5.970000e+02
   1.027363e-03,   1.213668e-02,   6.090000e+02
   6.363388e-04,   7.346128e-03,   6.410000e+02
   4.094575e-04,   4.745202e-03,   7.370000e+02
   2.715153e-04,   3.068937e-03,   8.830000e+02
   1.714859e-04,   1.912237e-03,   1.157000e+03
   1.125893e-04,   1.230316e-03,   1.601000e+03
   7.325569e-05,   7.866199e-04,   2.117000e+03
   4.464564e-05,   4.875311e-04,   2.821000e+03
   2.961045e-05,   3.179555e-04,   3.699000e+03
   1.952733e-05,   2.051819e-04,   4.985000e+03
   1.252771e-05,   1.321812e-04,   6.981000e+03
   8.250362e-06,   8.689994e-05,   9.229000e+03
   5.435691e-06,   5.609513e-05,   1.192100e+04
   3.511990e-06,   3.644315e-05,   1.574100e+04


==> ex2_p3_C1_glob.csv <==
error, estimator, ndof
   1.599804e-03,   2.165584e-02,   5.970000e+02
   2.473752e-04,   3.054417e-03,   2.213000e+03
   4.014260e-05,   4.730519e-04,   8.517000e+03
   7.878949e-06,   9.581194e-05,   3.341300e+04
   1.876991e-06,   2.360935e-05,   1.323570e+05


==> ex2_p4_C0.csv <==
error, estimator, ndof
   1.633889e-04,   3.403842e-03,   7.030000e+02
   1.225025e-04,   2.266943e-03,   7.690000e+02
   9.757202e-05,   1.394006e-03,   8.610000e+02
   5.870560e-05,   8.945997e-04,   9.510000e+02
   3.365499e-05,   5.598913e-04,   1.118000e+03
   2.444867e-05,   3.474113e-04,   1.314000e+03
   1.531666e-05,   2.196635e-04,   1.647000e+03
   1.182774e-05,   1.390070e-04,   2.139000e+03
   6.118981e-06,   7.919510e-05,   2.757000e+03
   3.494109e-06,   4.732774e-05,   3.761000e+03
   2.440214e-06,   2.915003e-05,   4.789000e+03
   1.328080e-06,   1.711613e-05,   6.357000e+03


==> ex2_p4_C1.csv <==
error, estimator, ndof
   1.964587e-04,   3.169433e-03,   6.690000e+02
   1.395411e-04,   2.029267e-03,   7.090000e+02
   9.365882e-05,   1.332777e-03,   7.830000e+02
   7.163314e-05,   8.730133e-04,   8.570000e+02
   3.925775e-05,   5.436866e-04,   9.910000e+02
   2.544202e-05,   3.444119e-04,   1.171000e+03
   1.831648e-05,   2.181397e-04,   1.381000e+03
   1.129200e-05,   1.347361e-04,   1.867000e+03
   8.089348e-06,   8.437096e-05,   2.325000e+03
   3.791372e-06,   4.686107e-05,   3.172000e+03
   2.501768e-06,   2.960673e-05,   4.086000e+03
   1.608011e-06,   1.765005e-05,   5.238000e+03
   9.104621e-07,   1.068844e-05,   7.347000e+03


==> ex2_p4_C1_glob.csv <==
error, estimator, ndof
   1.964587e-04,   3.169433e-03,   6.690000e+02
   3.437442e-05,   5.998804e-04,   2.349000e+03
   8.623911e-06,   1.556006e-04,   8.781000e+03
   2.303868e-06,   4.166453e-05,   3.393300e+04
   6.205351e-07,   1.117058e-05,   1.333890e+05


==> ex3_p3_C0.csv <==
error, estimator, ndof
   6.656013e-02,   8.580989e-01,   6.300000e+02
   4.102056e-02,   5.321313e-01,   6.920000e+02
   3.053057e-02,   3.790738e-01,   8.000000e+02
   2.074626e-02,   2.490878e-01,   1.086000e+03
   1.443807e-02,   1.634230e-01,   1.500000e+03
   8.934016e-03,   1.064318e-01,   2.016000e+03
   6.035241e-03,   6.802690e-02,   2.590000e+03
   4.117796e-03,   4.398463e-02,   3.254000e+03
   2.669326e-03,   2.921561e-02,   4.596000e+03
   1.778080e-03,   1.914095e-02,   6.516000e+03
   1.166623e-03,   1.246159e-02,   8.388000e+03


==> ex3_p3_C1.csv <==
error, estimator, ndof
   9.279803e-02,   9.520880e-01,   5.970000e+02
   7.466481e-02,   6.528427e-01,   6.650000e+02
   6.693351e-02,   4.657059e-01,   8.010000e+02
   2.383975e-02,   2.851639e-01,   1.104000e+03
   1.662477e-02,   1.813483e-01,   1.480000e+03
   1.124805e-02,   1.175589e-01,   1.956000e+03
   7.728649e-03,   7.399067e-02,   2.536000e+03
   4.511735e-03,   4.618674e-02,   3.222000e+03
   3.160839e-03,   3.107328e-02,   4.535000e+03
   1.879780e-03,   1.984042e-02,   6.478000e+03
   1.256956e-03,   1.290421e-02,   8.336000e+03


==> ex3_p3_C1_glob.csv <==
error, estimator, ndof
   9.279803e-02,   9.520880e-01,   5.970000e+02
   1.640866e-02,   2.158566e-01,   2.213000e+03
   4.725410e-03,   6.094854e-02,   8.517000e+03
   1.180658e-03,   1.516023e-02,   3.341300e+04
   3.289271e-04,   4.327465e-03,   1.323570e+05


==> ex3_p4_C0.csv <==
error, estimator, ndof
   4.713068e-02,   5.872123e-01,   7.030000e+02
   4.378428e-02,   4.142396e-01,   7.320000e+02
   3.701912e-02,   2.777901e-01,   8.210000e+02
   2.286461e-02,   1.671475e-01,   1.040000e+03
   1.176288e-02,   9.141583e-02,   1.351000e+03
   6.634366e-03,   5.219731e-02,   1.717000e+03
   4.237964e-03,   3.271559e-02,   2.076000e+03
   2.552023e-03,   2.030401e-02,   2.702000e+03
   1.480350e-03,   1.212718e-02,   3.677000e+03
   9.024878e-04,   7.376475e-03,   4.565000e+03
   5.353330e-04,   4.205980e-03,   6.356000e+03


==> ex3_p4_C1.csv <==
error, estimator, ndof
   5.208330e-02,   6.307653e-01,   6.690000e+02
   4.907134e-02,   4.506480e-01,   6.950000e+02
   4.194925e-02,   3.057143e-01,   8.240000e+02
   2.467611e-02,   1.738867e-01,   1.076000e+03
   1.322287e-02,   9.950000e-02,   1.312000e+03
   8.101747e-03,   5.727297e-02,   1.726000e+03
   4.489934e-03,   3.420499e-02,   2.179000e+03
   2.726628e-03,   2.068602e-02,   2.842000e+03
   1.480760e-03,   1.205975e-02,   3.808000e+03
   8.959379e-04,   7.260097e-03,   4.769000e+03
   5.297511e-04,   4.117510e-03,   6.601000e+03


==> ex3_p4_C1_glob.csv <==
error, estimator, ndof
   5.208330e-02,   6.307653e-01,   6.690000e+02
   1.642645e-02,   1.721502e-01,   2.349000e+03
   3.775759e-03,   4.228914e-02,   8.781000e+03
   9.496253e-04,   1.129012e-02,   3.393300e+04
   2.539278e-04,   2.941197e-03,   1.333890e+05


==> ex4_p3_C1.csv <==
error, ndof
   3.432484e+00,   5.970000e+02
   2.224299e+00,   7.650000e+02
   1.490809e+00,   9.330000e+02
   1.015604e+00,   1.101000e+03
   6.993174e-01,   1.269000e+03
   4.871933e-01,   1.437000e+03
   3.457861e-01,   1.605000e+03


==> ex4_p3_C1_glob.csv <==
error, ndof
   3.432484e+00,   5.970000e+02
   2.222098e+00,   2.213000e+03
   1.485684e+00,   8.517000e+03
   1.007088e+00,   3.341300e+04


==> ex4_p4_C1.csv <==
error, ndof
   2.399260e+00,   6.690000e+02
   1.597785e+00,   8.370000e+02
   1.081352e+00,   1.005000e+03
   7.372414e-01,   1.173000e+03
   5.045190e-01,   1.341000e+03
   3.461496e-01,   1.509000e+03
   2.382076e-01,   1.677000e+03


==> ex4_p4_C1_glob.csv <==
error, ndof
   2.399260e+00,   6.690000e+02
   1.597715e+00,   2.349000e+03
   1.081153e+00,   8.781000e+03
   7.368214e-01,   3.393300e+04

